DynamicScore: a Novel Metric for Quantifying Graph Dynamics

This study introduces a new metric called ''DynamicScore'' to evaluate the dynamics of graphs. It can be applied to both vertices and edges. Unlike traditional metrics, DynamicScore not only measures changes in the number of vertices or edges between consecutive time steps, but also takes into account the composition of these sets. To illustrate the possible contributions of this metric, we calculate it for increasing networks of preferential attachment (Barab{\'a}si-Albert model) and Edge-Markovian graphs. The results improve our understanding of the dynamics inherent in these generated evolving graphs.

==> data_150_nervousness_average_no_id.csv <==
p,q,nervousnessAverage
0.05,0.05,0.97372
0.05,0.15,0.97419
0.05,0.25,0.97433
0.05,0.35,0.97482
0.05,0.45,0.97395
0.05,0.55,0.97434
0.05,0.65,0.97450
0.05,0.75,0.97454
0.05,0.85,0.97453
0.05,0.95,0.97433
0.15,0.05,0.91700
0.15,0.15,0.91744
0.15,0.25,0.91776
0.15,0.35,0.91836
0.15,0.45,0.91870
0.15,0.55,0.91853
0.15,0.65,0.91972
0.15,0.75,0.91852
0.15,0.85,0.91891
0.15,0.95,0.91828
0.25,0.05,0.85430
0.25,0.15,0.85584
0.25,0.25,0.85538
0.25,0.35,0.85668
0.25,0.45,0.85556
0.25,0.55,0.85714
0.25,0.65,0.85711
0.25,0.75,0.85746
0.25,0.85,0.85730
0.25,0.95,0.85756
0.35,0.05,0.78173
0.35,0.15,0.78489
0.35,0.25,0.78583
0.35,0.35,0.78770
0.35,0.45,0.78814
0.35,0.55,0.78625
0.35,0.65,0.78692
0.35,0.75,0.78694
0.35,0.85,0.78897
0.35,0.95,0.78828
0.45,0.05,0.70141
0.45,0.15,0.70716
0.45,0.25,0.70812
0.45,0.35,0.70797
0.45,0.45,0.70993
0.45,0.55,0.71131
0.45,0.65,0.71039
0.45,0.75,0.71015
0.45,0.85,0.71148
0.45,0.95,0.71072
0.55,0.05,0.61158
0.55,0.15,0.61326
0.55,0.25,0.61752
0.55,0.35,0.62026
0.55,0.45,0.62142
0.55,0.55,0.62084
0.55,0.65,0.62167
0.55,0.75,0.62170
0.55,0.85,0.62215
0.55,0.95,0.62244
0.65,0.05,0.50827
0.65,0.15,0.51399
0.65,0.25,0.51739
0.65,0.35,0.51937
0.65,0.45,0.51913
0.65,0.55,0.51875
0.65,0.65,0.52093
0.65,0.75,0.52067
0.65,0.85,0.52092
0.65,0.95,0.52114
0.75,0.05,0.38899
0.75,0.15,0.39586
0.75,0.25,0.39967
0.75,0.35,0.40165
0.75,0.45,0.40144
0.75,0.55,0.40508
0.75,0.65,0.40339
0.75,0.75,0.40233
0.75,0.85,0.40453
0.75,0.95,0.40485
0.85,0.05,0.25130
0.85,0.15,0.26222
0.85,0.25,0.26379
0.85,0.35,0.26626
0.85,0.45,0.26492
0.85,0.55,0.26625
0.85,0.65,0.26533
0.85,0.75,0.26608
0.85,0.85,0.26639
0.85,0.95,0.26688
0.95,0.05,0.09594
0.95,0.15,0.10270
0.95,0.25,0.10355
0.95,0.35,0.10405
0.95,0.45,0.10340
0.95,0.55,0.10380
0.95,0.65,0.10509
0.95,0.75,0.10438
0.95,0.85,0.10371
0.95,0.95,0.10390

